Extended Delta-map: a map-based foreground removal method for CMB polarization observations

In order to extract information about inflationary gravitational waves using $B$-mode patterns of cosmic microwave polarization anisotropy, we need to remove the foreground radiation from the Milky Way. In our previous delta-map method for foreground removal, the number of observation bands was limited to the number of parameters of the assumed foreground model, and therefore it was difficult to improve the sensitivity by increasing the number of observation bands. Here, we extend the previous method so that it can be adapted to an arbitrary number of observation bands. Using parametric likelihood and realistic foreground and CMB simulations, we show that our method can increase the sensitivity to the tensor-to-scalar ratio $r$ without inducing any significant bias.

==> PeerReview01.txt <==
We thank the referee for taking the time to review our manuscript and for the constructive suggestions of improvements.
We have carefully considered each of the referee's comments below.
With these modifications, we believe that our manuscript is now suitable for publication in PTEP.


Referee:
- Please write down the functional form of D for synchrotron and dust.

Answer:
We have written down the functional forms of D for power-law synchrotron and one component modified blackbody below Eq.(4).

Referee:
- After Eq.(4), the derivative of D with respect to the foreground parameters does not have frequency dependence. If this is a typo, please correct this point.

Answer:
Thank you for pointing that out. Yes, the derivative also depends on frequency. We have corrected the expressions.


Referee:
- Eq.(5): The method is based on the Taylor expansion in terms of the foreground parameters and on the assumption that the higher-order terms are negligible. Is there any intuition for this, or how large is the first-order term compared to the zeroth-order term in Eq.(5)?

Answer:
For example, the standard deviation of spatial variance of one component modified black body from Planck team are \sigma(\beta_d) = 0.025 and \sigma(T_d) = 1.8 K. Since the first-order term is less than 10% of the zeroth-order term, the higher order terms are less than 1% of the zeros-order term. Therefore, we can assume the higher-order terms are negligible. We have added sentences as a footnote to explain this in the revised manucript.

Referee:
- Eq.(6): missing the identity matrix.
Answer:
Thank you.
We have added identity matrices.

Referee:
- Eq.(19): argument of P in the L.H.S. probably should have S^{CMB}.
Answer:
Thank you for pionting this out.
Yes, it should have S^{CMB}, more precisely, S_{0}^{CMB}.
We have added it in the L.H.S of Eq. (19).

Referee:
- Nside: Please explain why Nside is chosen to be 4. In this case, lmax~10 and the constraint on r come from only the reionization bump. To achieve better constraint on r, the signal from the recombination bump is also useful. Is there any difficulty in increasing Nside?

Answer:
Naively, our method can be applied to higher Nside. As the referee guesses, however, there are two difficulties in increasing Nside.
1. Because we do not apply any delensing method, the cosmic variance from lensing B-mode disturbs the constraint in higher \ell modes.
2. Above the reionization bump (lmax ~ 4), primordial B-mode decreases against \ell. To gain the sensitivity, we need to include the recombination bump (lmax ~ 100), where necessary Nside is about 64. Since our method needs inversion of the covariance matrix in pixel space the Nsdie is too large to implement in our computer.

We have added this explanation in the Sec.3 "Models and Simulations".
